How to reduce the search space of Entity Resolution: with Blocking or Nearest Neighbor search?

Entity Resolution suffers from quadratic time complexity. To increase its time efficiency, three kinds of filtering techniques are typically used for restricting its search space: (i) blocking workflows, which group together entity profiles with identical or similar signatures, (ii) string similarity join algorithms, which quickly detect entities more similar than a threshold, and (iii) nearest-neighbor methods, which convert every entity profile into a vector and quickly detect the closest entities according to the specified distance function. Numerous methods have been proposed for each type, but the literature lacks a comparative analysis of their relative performance. As we show in this work, this is a non-trivial task, due to the significant impact of configuration parameters on the performance of each filtering technique. We perform the first systematic experimental study that investigates the relative performance of the main methods per type over 10 real-world datasets. For each method, we consider a plethora of parameter configurations, optimizing it with respect to recall and precision. For each dataset, we consider both schema-agnostic and schema-based settings. The experimental results provide novel insights into the effectiveness and time efficiency of the considered techniques, demonstrating the superiority of blocking workflows and string similarity joins.

==> paperNotes.txt <==
main conclusion: we know the best performing methods
now, we need to develop techniques for optimizing their configuration

in this work, we make the following contributions:
we examine the potential of every category of filtering techniques through configuration optimization of the main methods per category.
we examine the relative performance of each category in terms of effectiveness, i.e., recall and precision, as well as time efficiency, in terms of run-time and scalability. In this context, we consider the optimized configuration of each algorithm so as to compare the considered techniques on an equal and objective basis
we argue that more emphasis should be placed on automatically fine-tuning the configuration parameters of existing methods, a field that has been overlooked in the literautre, than on developing new algorithms for each type of filtering methods.

Blocking survey: does not include the optional Block Purging step and performs local optimization than global one.
Existing papers do not consider the fine-tuned configuration of each algorithm.

we need a table for reporting the number of configurations considered per algorithm
Title means the selected attribute from schema-based datasets

The reason for the poor performance of vector-based NN algorithms lies in the discrepancy between the definition of nearest neighbors in Information Retrieval and Entity Matching. In the former case, this definition considers the syntactic notion, i.e., the nearest neighbors are the vectors or instances with the smallest distance in the defined space, regardless of their actual meaning. In Matching, the nearest neighbors are semantically defined, i.e., they constitute the actual matching entities, but still the syntactic operations are used for detecting them. However, two vectors that are neargest neighbors are not necessarily matching. In contrast, blocking methods are crafted for Matching.

we consider new datasets and existing ones that have not been examined in the literatue of blocking methods before

distinguish between deterministic and stochastic approaches
